Interpoint Distance Based Two Sample Tests in High Dimension

In this paper, we study a class of two sample test statistics based on inter-point distances in the high dimensional and low sample size setting. Our test statistics include the well-known energy distance and maximum mean discrepancy with Gaussian and Laplacian kernels, and the critical values are obtained via permutations. We show that all these tests are inconsistent when the two high dimensional distributions correspond to the same marginal distributions but differ in other aspects of the distributions. The tests based on energy distance and maximum mean discrepancy are mainly targeting the differences between marginal means and variances, whereas the test based on $L^1$-distance can capture the difference in marginal distributions. Our theory sheds new light on the limitation of inter-point distance based tests, the impact of different distance metrics, and the behavior of permutation tests in high dimension. Some simulation results and a real data illustration are also presented to corroborate our theoretical findings.

==> 1.dat <==
%% LaTeX2e file `1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0,0.07,0.07,0.068,0.073,0.047,0.057
0.1,0.117,0.117,0.12,0.11,0.046,0.097
0.2,0.225,0.226,0.228,0.189,0.05,0.174
0.3,0.317,0.316,0.317,0.289,0.05,0.261
0.4,0.435,0.435,0.435,0.4,0.05,0.353
0.5,0.573,0.573,0.572,0.514,0.053,0.469
0.6,0.702,0.703,0.695,0.656,0.061,0.597
0.7,0.802,0.802,0.797,0.75,0.066,0.711
0.8,0.865,0.865,0.865,0.824,0.071,0.794
0.9,0.914,0.913,0.913,0.888,0.083,0.872
1,0.943,0.943,0.943,0.933,0.091,0.908


==> 2.dat <==
%% LaTeX2e file `2.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0,0.07,0.07,0.068,0.073,0.047,0.057
0.1,0.05,0.05,0.05,0.05,0.067,0.073
0.2,0.052,0.052,0.051,0.06,0.159,0.123
0.3,0.067,0.065,0.069,0.077,0.368,0.277
0.4,0.067,0.067,0.07,0.072,0.579,0.433
0.5,0.074,0.073,0.088,0.082,0.776,0.672
0.6,0.068,0.068,0.083,0.077,0.888,0.836
0.7,0.063,0.063,0.084,0.082,0.975,0.939
0.8,0.078,0.079,0.103,0.087,0.987,0.98
0.9,0.097,0.098,0.139,0.094,0.999,0.997
1,0.099,0.102,0.152,0.094,1,0.999


==> 3.dat <==
%% LaTeX2e file `3.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0,0.07,0.07,0.068,0.073,0.047, 0.057
0.1, 0.087, 0.086, 0.085, 0.086, 0.066, 0.082
0.2, 0.154, 0.154, 0.15 ,0.153 ,0.121 ,0.166
0.3, 0.219, 0.219, 0.221, 0.213, 0.228, 0.325
0.4, 0.268, 0.268, 0.277, 0.266, 0.392, 0.49
0.5, 0.359, 0.359, 0.377, 0.332, 0.559, 0.678
0.6, 0.443, 0.443, 0.463, 0.409, 0.747, 0.84
0.7, 0.536, 0.536, 0.568, 0.515, 0.859, 0.932
0.8, 0.617, 0.617, 0.646, 0.572, 0.929, 0.974
0.9, 0.688, 0.69, 0.733 ,0.657 ,0.977 ,0.992
1, 0.771, 0.773, 0.81, 0.723, 0.992, 1


==> Earthquakes.dat <==
1,-0.26927225,-0.46887333
2,-0.26927225,2.7480377
3,-0.26927225,1.6262906
4,-0.26927225,-0.46887333
5,-0.26927225,-0.46887333
6,3.1369352,-0.46887333
7,-0.26927225,-0.46887333
8,-0.26927225,-0.46887333
9,2.9841905,1.6633732
10,-0.26927225,-0.46887333
11,-0.26927225,-0.46887333
12,-0.26927225,-0.46887333
13,-0.26927225,-0.46887333
14,-0.26927225,1.5984787
15,-0.26927225,-0.46887333
16,-0.26927225,-0.46887333
17,-0.26927225,-0.46887333
18,4.2061483,-0.46887333
19,-0.26927225,-0.46887333
20,-0.26927225,1.4686898
21,-0.26927225,-0.46887333
22,-0.26927225,-0.46887333
23,-0.26927225,-0.46887333
24,-0.26927225,-0.46887333
25,-0.26927225,-0.46887333
26,-0.26927225,-0.46887333
27,-0.26927225,-0.46887333
28,-0.26927225,-0.46887333
29,-0.26927225,-0.46887333
30,-0.26927225,2.330859
31,-0.26927225,-0.46887333
32,-0.26927225,-0.46887333
33,-0.26927225,1.6262906
34,-0.26927225,-0.46887333
35,-0.26927225,1.8858685
36,-0.26927225,1.4594192
37,-0.26927225,-0.46887333
38,-0.26927225,-0.46887333
39,-0.26927225,-0.46887333
40,-0.26927225,-0.46887333
41,-0.26927225,-0.46887333
42,-0.26927225,-0.46887333
43,-0.26927225,-0.46887333
44,-0.26927225,1.5057723
45,-0.26927225,1.413066
46,-0.26927225,2.3772122
47,-0.26927225,-0.46887333
48,-0.26927225,-0.46887333
49,-0.26927225,-0.46887333
50,-0.26927225,1.8024327
51,-0.26927225,-0.46887333
52,-0.26927225,-0.46887333
53,-0.26927225,-0.46887333
54,-0.26927225,-0.46887333
55,-0.26927225,-0.46887333
56,-0.26927225,-0.46887333
57,-0.26927225,-0.46887333
58,-0.26927225,-0.46887333
59,-0.26927225,-0.46887333
60,-0.26927225,-0.46887333
61,-0.26927225,-0.46887333
62,-0.26927225,-0.46887333
63,-0.26927225,-0.46887333
64,-0.26927225,-0.46887333
65,-0.26927225,-0.46887333
66,-0.26927225,-0.46887333
67,-0.26927225,-0.46887333
68,-0.26927225,-0.46887333
69,-0.26927225,-0.46887333
70,-0.26927225,-0.46887333
71,-0.26927225,-0.46887333
72,-0.26927225,-0.46887333
73,-0.26927225,1.61702
74,-0.26927225,-0.46887333
75,-0.26927225,-0.46887333
76,-0.26927225,-0.46887333
77,-0.26927225,-0.46887333
78,-0.26927225,-0.46887333
79,-0.26927225,-0.46887333
80,-0.26927225,-0.46887333
81,-0.26927225,-0.46887333
82,-0.26927225,-0.46887333
83,-0.26927225,-0.46887333
84,-0.26927225,-0.46887333
85,-0.26927225,-0.46887333
86,-0.26927225,-0.46887333
87,-0.26927225,-0.46887333
88,-0.26927225,-0.46887333
89,4.129776,-0.46887333
90,-0.26927225,-0.46887333
91,-0.26927225,-0.46887333
92,-0.26927225,-0.46887333
93,-0.26927225,-0.46887333
94,-0.26927225,1.6448319
95,-0.26927225,-0.46887333
96,-0.26927225,-0.46887333
97,-0.26927225,-0.46887333
98,-0.26927225,-0.46887333
99,-0.26927225,-0.46887333
100,-0.26927225,-0.46887333
101,-0.26927225,-0.46887333
102,-0.26927225,-0.46887333
103,-0.26927225,-0.46887333
104,-0.26927225,-0.46887333
105,-0.26927225,-0.46887333
106,-0.26927225,-0.46887333
107,-0.26927225,-0.46887333
108,-0.26927225,-0.46887333
109,-0.26927225,-0.46887333
110,-0.26927225,3.4247942
111,-0.26927225,3.2950053
112,-0.26927225,2.6553313
113,-0.26927225,2.7294964
114,-0.26927225,2.9612623
115,-0.26927225,2.0341986
116,-0.26927225,2.3957535
117,5.2142635,3.4989593
118,3.0758373,-0.46887333
119,-0.26927225,-0.46887333
120,-0.26927225,-0.46887333
121,-0.26927225,-0.46887333
122,-0.26927225,-0.46887333
123,-0.26927225,2.7202258
124,-0.26927225,-0.46887333
125,-0.26927225,-0.46887333
126,-0.26927225,3.0354274
127,-0.26927225,-0.46887333
128,-0.26927225,-0.46887333
129,-0.26927225,2.2474233
130,3.6868162,-0.46887333
131,3.0300139,-0.46887333
132,-0.26927225,-0.46887333
133,-0.26927225,-0.46887333
134,-0.26927225,-0.46887333
135,-0.26927225,2.2566939
136,-0.26927225,1.9414923
137,-0.26927225,1.4223366
138,-0.26927225,1.7838915
139,-0.26927225,-0.46887333
140,-0.26927225,-0.46887333
141,-0.26927225,-0.46887333
142,-0.26927225,-0.46887333
143,-0.26927225,-0.46887333
144,-0.26927225,-0.46887333
145,-0.26927225,1.8858685
146,-0.26927225,-0.46887333
147,-0.26927225,1.6819144
148,-0.26927225,-0.46887333
149,-0.26927225,-0.46887333
150,-0.26927225,-0.46887333
151,-0.26927225,-0.46887333
152,-0.26927225,-0.46887333
153,-0.26927225,-0.46887333
154,-0.26927225,-0.46887333
155,-0.26927225,-0.46887333
156,-0.26927225,-0.46887333
157,-0.26927225,-0.46887333
158,-0.26927225,-0.46887333
159,-0.26927225,-0.46887333
160,-0.26927225,3.1466751
161,-0.26927225,1.4965017
162,-0.26927225,-0.46887333
163,-0.26927225,-0.46887333
164,-0.26927225,-0.46887333
165,-0.26927225,-0.46887333
166,-0.26927225,-0.46887333
167,-0.26927225,1.5521255
168,-0.26927225,-0.46887333
169,-0.26927225,-0.46887333
170,-0.26927225,-0.46887333
171,-0.26927225,-0.46887333
172,-0.26927225,-0.46887333
173,-0.26927225,-0.46887333
174,-0.26927225,2.1083637
175,-0.26927225,1.4594192
176,-0.26927225,2.1547169
177,-0.26927225,-0.46887333
178,-0.26927225,2.0434693
179,-0.26927225,-0.46887333
180,-0.26927225,-0.46887333
181,-0.26927225,2.1917995
182,-0.26927225,-0.46887333
183,-0.26927225,-0.46887333
184,-0.26927225,-0.46887333
185,-0.26927225,-0.46887333
186,-0.26927225,-0.46887333
187,-0.26927225,-0.46887333
188,-0.26927225,1.4779604
189,-0.26927225,-0.46887333
190,2.968916,-0.46887333
191,4.8934996,1.8395153
192,-0.26927225,-0.46887333
193,3.0147394,-0.46887333
194,-0.26927225,-0.46887333
195,5.1378912,1.4037953
196,-0.26927225,-0.46887333
197,-0.26927225,-0.46887333
198,4.6032846,-0.46887333
199,-0.26927225,2.024928
200,3.7020907,-0.46887333
201,-0.26927225,1.61702
202,-0.26927225,-0.46887333
203,-0.26927225,-0.46887333
204,-0.26927225,-0.46887333
205,-0.26927225,-0.46887333
206,-0.26927225,-0.46887333
207,-0.26927225,-0.46887333
208,-0.26927225,-0.46887333
209,-0.26927225,-0.46887333
210,-0.26927225,-0.46887333
211,-0.26927225,-0.46887333
212,-0.26927225,-0.46887333
213,-0.26927225,-0.46887333
214,-0.26927225,2.1454463
215,-0.26927225,-0.46887333
216,3.3966013,-0.46887333
217,-0.26927225,-0.46887333
218,-0.26927225,-0.46887333
219,-0.26927225,-0.46887333
220,-0.26927225,-0.46887333
221,-0.26927225,1.4594192
222,-0.26927225,-0.46887333
223,3.259131,-0.46887333
224,3.7631886,1.7838915
225,-0.26927225,-0.46887333
226,-0.26927225,2.2381527
227,-0.26927225,-0.46887333
228,-0.26927225,-0.46887333
229,3.2744055,-0.46887333
230,-0.26927225,-0.46887333
231,3.259131,-0.46887333
232,-0.26927225,-0.46887333
233,-0.26927225,-0.46887333
234,-0.26927225,-0.46887333
235,-0.26927225,-0.46887333
236,-0.26927225,1.3945247
237,-0.26927225,-0.46887333
238,-0.26927225,-0.46887333
239,-0.26927225,-0.46887333
240,-0.26927225,2.2010701
241,-0.26927225,-0.46887333
242,-0.26927225,-0.46887333
243,-0.26927225,-0.46887333
244,-0.26927225,-0.46887333
245,-0.26927225,-0.46887333
246,-0.26927225,-0.46887333
247,-0.26927225,-0.46887333
248,-0.26927225,2.0805518
249,3.1063863,-0.46887333
250,-0.26927225,-0.46887333
251,-0.26927225,-0.46887333
252,-0.26927225,-0.46887333
253,-0.26927225,-0.46887333
254,-0.26927225,2.6831432
255,-0.26927225,-0.46887333
256,-0.26927225,-0.46887333
257,-0.26927225,-0.46887333
258,2.9078181,-0.46887333
259,2.968916,1.7004557
260,2.8161713,-0.46887333
261,3.6715418,-0.46887333
262,-0.26927225,-0.46887333
263,-0.26927225,-0.46887333
264,-0.26927225,-0.46887333
265,-0.26927225,1.5706668
266,-0.26927225,-0.46887333
267,-0.26927225,-0.46887333
268,-0.26927225,1.8302446
269,-0.26927225,-0.46887333
270,-0.26927225,-0.46887333
271,-0.26927225,-0.46887333
272,-0.26927225,1.5057723
273,-0.26927225,-0.46887333
274,3.1369352,-0.46887333
275,-0.26927225,2.8592853
276,-0.26927225,-0.46887333
277,-0.26927225,-0.46887333
278,3.2285821,-0.46887333
279,-0.26927225,-0.46887333
280,-0.26927225,-0.46887333
281,-0.26927225,1.6911851
282,-0.26927225,-0.46887333
283,-0.26927225,-0.46887333
284,-0.26927225,2.3401297
285,-0.26927225,-0.46887333
286,-0.26927225,-0.46887333
287,-0.26927225,-0.46887333
288,-0.26927225,-0.46887333
289,-0.26927225,-0.46887333
290,-0.26927225,-0.46887333
291,-0.26927225,-0.46887333
292,-0.26927225,-0.46887333
293,-0.26927225,1.4872311
294,-0.26927225,-0.46887333
295,-0.26927225,1.4223366
296,4.389442,-0.46887333
297,-0.26927225,-0.46887333
298,3.3049544,-0.46887333
299,-0.26927225,2.1176344
300,-0.26927225,-0.46887333
301,-0.26927225,-0.46887333
302,-0.26927225,-0.46887333
303,-0.26927225,-0.46887333
304,-0.26927225,-0.46887333
305,-0.26927225,-0.46887333
306,-0.26927225,-0.46887333
307,-0.26927225,1.8673272
308,-0.26927225,-0.46887333
309,-0.26927225,-0.46887333
310,-0.26927225,-0.46887333
311,-0.26927225,-0.46887333
312,-0.26927225,1.8673272
313,-0.26927225,-0.46887333
314,-0.26927225,-0.46887333
315,-0.26927225,-0.46887333
316,-0.26927225,-0.46887333
317,-0.26927225,-0.46887333
318,-0.26927225,-0.46887333
319,3.1369352,-0.46887333
320,-0.26927225,-0.46887333
321,-0.26927225,-0.46887333
322,-0.26927225,2.3772122
323,-0.26927225,-0.46887333
324,-0.26927225,-0.46887333
325,-0.26927225,-0.46887333
326,-0.26927225,-0.46887333
327,-0.26927225,-0.46887333
328,-0.26927225,-0.46887333
329,-0.26927225,-0.46887333
330,-0.26927225,-0.46887333
331,-0.26927225,2.1176344
332,-0.26927225,-0.46887333
333,-0.26927225,1.5335843
334,-0.26927225,-0.46887333
335,-0.26927225,-0.46887333
336,-0.26927225,-0.46887333
337,-0.26927225,1.4037953
338,-0.26927225,-0.46887333
339,-0.26927225,-0.46887333
340,-0.26927225,-0.46887333
341,-0.26927225,-0.46887333
342,-0.26927225,1.4594192
343,-0.26927225,-0.46887333
344,-0.26927225,-0.46887333
345,-0.26927225,-0.46887333
346,-0.26927225,1.4223366
347,-0.26927225,1.4594192
348,-0.26927225,-0.46887333
349,-0.26927225,-0.46887333
350,-0.26927225,3.5916657
351,-0.26927225,-0.46887333
352,-0.26927225,-0.46887333
353,-0.26927225,2.1454463
354,-0.26927225,-0.46887333
355,-0.26927225,1.9136804
356,-0.26927225,2.1176344
357,-0.26927225,-0.46887333
358,-0.26927225,-0.46887333
359,-0.26927225,2.0156574
360,-0.26927225,-0.46887333
361,3.0452884,-0.46887333
362,-0.26927225,-0.46887333
363,-0.26927225,-0.46887333
364,3.1369352,-0.46887333
365,-0.26927225,-0.46887333
366,-0.26927225,-0.46887333
367,-0.26927225,1.4594192
368,-0.26927225,-0.46887333
369,-0.26927225,-0.46887333
370,-0.26927225,-0.46887333
371,-0.26927225,-0.46887333
372,-0.26927225,-0.46887333
373,-0.26927225,1.61702
374,-0.26927225,-0.46887333
375,-0.26927225,2.0898225
376,-0.26927225,1.4872311
377,-0.26927225,-0.46887333
378,-0.26927225,-0.46887333
379,-0.26927225,-0.46887333
380,-0.26927225,-0.46887333
381,-0.26927225,2.1176344
382,5.809968,-0.46887333
383,-0.26927225,-0.46887333
384,-0.26927225,-0.46887333
385,2.999465,-0.46887333
386,-0.26927225,-0.46887333
387,-0.26927225,-0.46887333
388,-0.26927225,-0.46887333
389,-0.26927225,-0.46887333
390,-0.26927225,-0.46887333
391,-0.26927225,-0.46887333
392,-0.26927225,-0.46887333
393,-0.26927225,-0.46887333
394,-0.26927225,-0.46887333
395,-0.26927225,-0.46887333
396,-0.26927225,-0.46887333
397,-0.26927225,-0.46887333
398,-0.26927225,-0.46887333
399,-0.26927225,-0.46887333
400,-0.26927225,-0.46887333
401,-0.26927225,-0.46887333
402,-0.26927225,-0.46887333
403,-0.26927225,-0.46887333
404,-0.26927225,1.8951391
405,-0.26927225,-0.46887333
406,-0.26927225,1.9507629
407,-0.26927225,-0.46887333
408,-0.26927225,2.8407441
409,2.8161713,-0.46887333
410,-0.26927225,-0.46887333
411,-0.26927225,2.9056385
412,-0.26927225,-0.46887333
413,-0.26927225,-0.46887333
414,-0.26927225,-0.46887333
415,-0.26927225,-0.46887333
416,-0.26927225,-0.46887333
417,-0.26927225,-0.46887333
418,-0.26927225,-0.46887333
419,-0.26927225,-0.46887333
420,-0.26927225,-0.46887333
421,-0.26927225,-0.46887333
422,-0.26927225,-0.46887333
423,-0.26927225,-0.46887333
424,-0.26927225,-0.46887333
425,-0.26927225,-0.46887333
426,-0.26927225,1.4594192
427,-0.26927225,-0.46887333
428,-0.26927225,-0.46887333
429,-0.26927225,-0.46887333
430,-0.26927225,-0.46887333
431,-0.26927225,-0.46887333
432,-0.26927225,-0.46887333
433,-0.26927225,-0.46887333
434,-0.26927225,-0.46887333
435,-0.26927225,-0.46887333
436,-0.26927225,-0.46887333
437,-0.26927225,2.6553313
438,-0.26927225,-0.46887333
439,-0.26927225,-0.46887333
440,-0.26927225,2.4513773
441,-0.26927225,-0.46887333
442,-0.26927225,-0.46887333
443,-0.26927225,-0.46887333
444,-0.26927225,-0.46887333
445,3.7173652,1.4686898
446,-0.26927225,-0.46887333
447,-0.26927225,-0.46887333
448,-0.26927225,-0.46887333
449,-0.26927225,-0.46887333
450,-0.26927225,-0.46887333
451,-0.26927225,-0.46887333
452,-0.26927225,-0.46887333
453,-0.26927225,-0.46887333
454,-0.26927225,-0.46887333
455,-0.26927225,-0.46887333
456,-0.26927225,-0.46887333
457,-0.26927225,1.7004557
458,-0.26927225,-0.46887333
459,-0.26927225,-0.46887333
460,-0.26927225,-0.46887333
461,-0.26927225,-0.46887333
462,-0.26927225,-0.46887333
463,-0.26927225,-0.46887333
464,-0.26927225,-0.46887333
465,-0.26927225,-0.46887333
466,-0.26927225,-0.46887333
467,-0.26927225,-0.46887333
468,-0.26927225,1.5521255
469,-0.26927225,-0.46887333
470,-0.26927225,-0.46887333
471,-0.26927225,-0.46887333
472,-0.26927225,-0.46887333
473,-0.26927225,-0.46887333
474,-0.26927225,-0.46887333
475,-0.26927225,-0.46887333
476,-0.26927225,-0.46887333
477,-0.26927225,-0.46887333
478,-0.26927225,-0.46887333
479,-0.26927225,-0.46887333
480,-0.26927225,-0.46887333
481,3.2438565,-0.46887333
482,-0.26927225,-0.46887333
483,-0.26927225,-0.46887333
484,-0.26927225,3.1652164
485,-0.26927225,-0.46887333
486,-0.26927225,-0.46887333
487,-0.26927225,-0.46887333
488,-0.26927225,-0.46887333
489,-0.26927225,-0.46887333
490,-0.26927225,-0.46887333
491,-0.26927225,-0.46887333
492,-0.26927225,-0.46887333
493,-0.26927225,-0.46887333
494,-0.26927225,-0.46887333
495,-0.26927225,1.3945247
496,-0.26927225,-0.46887333
497,-0.26927225,-0.46887333
498,-0.26927225,-0.46887333
499,-0.26927225,-0.46887333
500,-0.26927225,-0.46887333
501,-0.26927225,-0.46887333
502,-0.26927225,-0.46887333
503,-0.26927225,-0.46887333
504,-0.26927225,1.61702
505,-0.26927225,-0.46887333
506,-0.26927225,2.0620106
507,-0.26927225,-0.46887333
508,-0.26927225,-0.46887333
509,-0.26927225,-0.46887333
510,-0.26927225,-0.46887333
511,-0.26927225,1.6355613
512,-0.26927225,-0.46887333


==> SmallKitchenAppliances.dat <==
1,-0.095593359,-0.078557586
2,-0.095593359,-0.078557586
3,-0.095593359,-0.078557586
4,-0.095593359,-0.078557586
5,-0.095593359,-0.12706656
6,-0.095593359,-0.078557586
7,-0.095593359,-0.078557586
8,-0.095593359,-0.078557586
9,-0.095593359,-0.078557586
10,-0.095593359,-0.12706656
11,-0.095593359,-0.078557586
12,-0.095593359,-0.078557586
13,-0.095593359,-0.078557586
14,-0.095593359,-0.12706656
15,-0.095593359,-0.078557586
16,-0.095593359,-0.078557586
17,-0.095593359,-0.078557586
18,-0.095593359,-0.12706656
19,-0.095593359,-0.078557586
20,-0.095593359,-0.078557586
21,-0.095593359,-0.078557586
22,-0.095593359,-0.078557586
23,-0.095593359,-0.12706656
24,-0.095593359,-0.078557586
25,-0.095593359,-0.078557586
26,-0.095593359,-0.078557586
27,-0.095593359,-0.12706656
28,-0.095593359,-0.078557586
29,-0.095593359,-0.078557586
30,-0.095593359,-0.078557586
31,-0.095593359,-0.078557586
32,-0.095593359,-0.12706656
33,-0.095593359,-0.078557586
34,-0.095593359,-0.078557586
35,-0.095593359,-0.078557586
36,-0.095593359,-0.078557586
37,-0.095593359,-0.12706656
38,-0.095593359,-0.078557586
39,-0.095593359,-0.078557586
40,-0.095593359,-0.078557586
41,-0.095593359,-0.12706656
42,-0.095593359,-0.078557586
43,-0.095593359,-0.078557586
44,-0.095593359,-0.078557586
45,-0.095593359,-0.078557586
46,-0.095593359,-0.12706656
47,-0.095593359,-0.078557586
48,-0.095593359,-0.078557586
49,-0.095593359,-0.078557586
50,-0.095593359,-0.078557586
51,-0.095593359,-0.12706656
52,-0.095593359,-0.078557586
53,-0.095593359,-0.078557586
54,-0.095593359,-0.078557586
55,-0.095593359,-0.078557586
56,-0.095593359,-0.12706656
57,-0.095593359,-0.078557586
58,-0.095593359,-0.078557586
59,-0.095593359,-0.078557586
60,-0.095593359,-0.078557586
61,-0.095593359,-0.12706656
62,-0.095593359,-0.078557586
63,-0.095593359,-0.078557586
64,-0.095593359,-0.078557586
65,-0.095593359,-0.078557586
66,-0.095593359,-0.12706656
67,-0.095593359,-0.078557586
68,-0.095593359,-0.078557586
69,-0.095593359,-0.078557586
70,-0.095593359,-0.078557586
71,-0.095593359,-0.12706656
72,-0.095593359,-0.078557586
73,-0.095593359,-0.078557586
74,-0.095593359,-0.078557586
75,-0.095593359,-0.078557586
76,-0.095593359,-0.12706656
77,-0.095593359,-0.078557586
78,-0.095593359,-0.078557586
79,-0.095593359,-0.078557586
80,-0.095593359,-0.078557586
81,-0.095593359,-0.12706656
82,-0.095593359,-0.078557586
83,-0.095593359,-0.078557586
84,-0.095593359,-0.078557586
85,-0.095593359,-0.078557586
86,-0.095593359,-0.12706656
87,-0.095593359,-0.078557586
88,-0.095593359,-0.078557586
89,-0.095593359,-0.078557586
90,-0.095593359,-0.078557586
91,-0.095593359,-0.12706656
92,-0.095593359,-0.078557586
93,-0.095593359,-0.078557586
94,-0.095593359,-0.078557586
95,-0.095593359,-0.078557586
96,-0.095593359,-0.12706656
97,-0.095593359,-0.078557586
98,-0.095593359,-0.078557586
99,-0.095593359,-0.078557586
100,-0.095593359,-0.078557586
101,-0.095593359,-0.12706656
102,-0.095593359,-0.078557586
103,-0.095593359,-0.078557586
104,-0.095593359,-0.078557586
105,-0.095593359,-0.078557586
106,-0.095593359,-0.12706656
107,-0.095593359,-0.078557586
108,-0.095593359,-0.078557586
109,-0.095593359,-0.078557586
110,-0.095593359,-0.078557586
111,-0.095593359,-0.078557586
112,-0.095593359,-0.12706656
113,-0.095593359,-0.078557586
114,-0.095593359,-0.078557586
115,-0.095593359,-0.078557586
116,-0.095593359,-0.078557586
117,-0.095593359,-0.078557586
118,-0.095593359,-0.12706656
119,-0.095593359,-0.078557586
120,-0.095593359,-0.078557586
121,-0.095593359,-0.078557586
122,-0.095593359,-0.078557586
123,-0.095593359,-0.12706656
124,-0.095593359,-0.078557586
125,-0.095593359,-0.078557586
126,-0.095593359,-0.078557586
127,-0.095593359,-0.078557586
128,-0.095593359,-0.078557586
129,-0.095593359,-0.12706656
130,-0.095593359,-0.078557586
131,-0.095593359,-0.078557586
132,-0.095593359,-0.078557586
133,-0.095593359,-0.078557586
134,-0.095593359,-0.12706656
135,-0.095593359,-0.078557586
136,-0.095593359,-0.078557586
137,-0.095593359,-0.078557586
138,-0.095593359,-0.078557586
139,-0.095593359,-0.078557586
140,-0.095593359,-0.12706656
141,-0.095593359,-0.078557586
142,-0.095593359,-0.078557586
143,-0.095593359,-0.078557586
144,-0.095593359,-0.078557586
145,-0.095593359,-0.078557586
146,-0.095593359,-0.12706656
147,-0.095593359,-0.078557586
148,-0.095593359,-0.078557586
149,-0.095593359,-0.078557586
150,-0.095593359,-0.078557586
151,-0.095593359,-0.078557586
152,-0.095593359,-0.12706656
153,-0.095593359,-0.078557586
154,-0.095593359,-0.078557586
155,-0.095593359,-0.078557586
156,-0.095593359,-0.078557586
157,-0.095593359,-0.078557586
158,-0.095593359,-0.12706656
159,-0.095593359,-0.078557586
160,-0.095593359,-0.078557586
161,-0.095593359,-0.078557586
162,-0.095593359,-0.078557586
163,-0.095593359,-0.078557586
164,-0.095593359,-0.12706656
165,-0.095593359,-0.078557586
166,-0.095593359,-0.078557586
167,-0.095593359,-0.078557586
168,-0.095593359,-0.078557586
169,-0.095593359,-0.12706656
170,-0.095593359,-0.078557586
171,-0.095593359,-0.078557586
172,-0.095593359,-0.078557586
173,-0.095593359,-0.078557586
174,-0.095593359,-0.078557586
175,-0.095593359,-0.12706656
176,-0.095593359,-0.078557586
177,-0.095593359,-0.078557586
178,-0.095593359,-0.078557586
179,-0.095593359,-0.078557586
180,-0.095593359,-0.12706656
181,-0.095593359,-0.078557586
182,-0.095593359,-0.078557586
183,-0.095593359,-0.078557586
184,-0.095593359,-0.12706656
185,-0.095593359,-0.078557586
186,-0.095593359,-0.078557586
187,-0.095593359,-0.078557586
188,-0.095593359,-0.078557586
189,-0.095593359,-0.12706656
190,-0.095593359,-0.078557586
191,-0.095593359,-0.078557586
192,-0.095593359,-0.078557586
193,-0.095593359,-0.078557586
194,-0.095593359,-0.12706656
195,-0.095593359,-0.078557586
196,-0.095593359,-0.078557586
197,-0.095593359,-0.078557586
198,-0.095593359,-0.078557586
199,-0.095593359,-0.12706656
200,-0.095593359,-0.078557586
201,-0.095593359,-0.078557586
202,-0.095593359,-0.078557586
203,-0.095593359,-0.078557586
204,-0.095593359,-0.12706656
205,-0.095593359,-0.078557586
206,-0.095593359,-0.078557586
207,-0.095593359,-0.078557586
208,-0.095593359,-0.078557586
209,-0.095593359,-0.12706656
210,-0.095593359,-0.078557586
211,-0.095593359,-0.078557586
212,-0.095593359,-0.078557586
213,-0.095593359,-0.078557586
214,-0.095593359,-0.12706656
215,-0.095593359,-0.078557586
216,-0.095593359,-0.078557586
217,-0.095593359,-0.078557586
218,-0.095593359,-0.12706656
219,-0.095593359,-0.078557586
220,-0.095593359,-0.078557586
221,-0.095593359,-0.078557586
222,-0.095593359,-0.12706656
223,-0.095593359,-0.078557586
224,-0.095593359,-0.078557586
225,-0.095593359,-0.078557586
226,-0.095593359,-0.12706656
227,-0.095593359,-0.078557586
228,-0.095593359,-0.078557586
229,-0.095593359,-0.078557586
230,-0.095593359,-0.12706656
231,-0.095593359,-0.078557586
232,-0.095593359,-0.078557586
233,-0.095593359,-0.078557586
234,-0.095593359,-0.12706656
235,-0.095593359,-0.078557586
236,-0.095593359,-0.078557586
237,-0.095593359,-0.078557586
238,-0.095593359,-0.078557586
239,-0.095593359,-0.12706656
240,-0.095593359,-0.078557586
241,-0.095593359,-0.078557586
242,-0.095593359,-0.078557586
243,-0.095593359,-0.078557586
244,-0.095593359,-0.12706656
245,-0.095593359,-0.078557586
246,-0.095593359,-0.078557586
247,-0.095593359,-0.078557586
248,-0.095593359,-0.12706656
249,-0.095593359,-0.078557586
250,-0.095593359,-0.078557586
251,-0.095593359,-0.078557586
252,-0.095593359,-0.078557586
253,-0.095593359,-0.12706656
254,-0.095593359,-0.078557586
255,-0.095593359,-0.078557586
256,-0.095593359,-0.078557586
257,-0.095593359,-0.078557586
258,-0.095593359,-0.12706656
259,-0.095593359,-0.078557586
260,-0.095593359,-0.078557586
261,-0.095593359,-0.078557586
262,-0.095593359,-0.078557586
263,-0.095593359,-0.12706656
264,-0.095593359,-0.078557586
265,-0.095593359,-0.078557586
266,-0.095593359,-0.078557586
267,-0.095593359,-0.12706656
268,-0.095593359,-0.078557586
269,-0.095593359,-0.078557586
270,-0.095593359,-0.078557586
271,-0.095593359,-0.078557586
272,-0.095593359,-0.12706656
273,-0.095593359,-0.078557586
274,-0.095593359,-0.078557586
275,-0.095593359,-0.078557586
276,-0.095593359,-0.078557586
277,-0.095593359,-0.12706656
278,-0.095593359,-0.078557586
279,-0.095593359,-0.078557586
280,-0.095593359,-0.078557586
281,-0.095593359,-0.12706656
282,-0.095593359,-0.078557586
283,-0.095593359,-0.078557586
284,-0.095593359,-0.078557586
285,-0.095593359,-0.078557586
286,-0.095593359,-0.12706656
287,-0.095593359,2.0558372
288,-0.095593359,0.066969331
289,-0.095593359,0.89162186
290,-0.095593359,0.018460359
291,-0.095593359,-0.078557586
292,-0.095593359,-0.12706656
293,-0.095593359,-0.078557586
294,-0.095593359,-0.078557586
295,-0.095593359,-0.078557586
296,-0.095593359,-0.12706656
297,-0.095593359,-0.078557586
298,-0.095593359,-0.078557586
299,-0.095593359,-0.078557586
300,-0.095593359,-0.078557586
301,-0.095593359,-0.12706656
302,-0.095593359,-0.078557586
303,-0.095593359,-0.078557586
304,-0.095593359,-0.078557586
305,-0.095593359,-0.12706656
306,-0.095593359,-0.078557586
307,-0.095593359,-0.078557586
308,-0.095593359,-0.078557586
309,-0.095593359,-0.12706656
310,-0.095593359,-0.078557586
311,6.8870821,-0.078557586
312,13.841602,-0.078557586
313,3.0015611,-0.078557586
314,-0.06743741,-0.12706656
315,-0.095593359,-0.078557586
316,-0.095593359,-0.078557586
317,-0.095593359,-0.078557586
318,-0.095593359,-0.12706656
319,-0.095593359,-0.078557586
320,-0.095593359,-0.078557586
321,-0.095593359,-0.078557586
322,-0.095593359,-0.078557586
323,-0.095593359,-0.12706656
324,-0.095593359,-0.078557586
325,-0.095593359,-0.078557586
326,-0.095593359,-0.078557586
327,-0.095593359,-0.12706656
328,-0.095593359,-0.078557586
329,-0.095593359,-0.078557586
330,-0.095593359,-0.078557586
331,-0.095593359,-0.078557586
332,-0.095593359,-0.12706656
333,-0.095593359,-0.078557586
334,-0.095593359,-0.078557586
335,-0.095593359,-0.078557586
336,-0.095593359,-0.12706656
337,-0.095593359,-0.078557586
338,-0.095593359,-0.078557586
339,-0.095593359,-0.078557586
340,-0.095593359,-0.078557586
341,-0.095593359,-0.12706656
342,-0.095593359,-0.078557586
343,-0.095593359,-0.078557586
344,-0.095593359,-0.078557586
345,-0.095593359,-0.12706656
346,-0.095593359,-0.078557586
347,-0.095593359,-0.078557586
348,-0.095593359,-0.078557586
349,-0.095593359,-0.078557586
350,-0.095593359,-0.12706656
351,-0.095593359,-0.078557586
352,-0.095593359,-0.078557586
353,0.46752563,-0.078557586
354,13.841602,-0.12706656
355,0.53791551,-0.078557586
356,-0.095593359,-0.078557586
357,-0.095593359,-0.078557586
358,-0.095593359,-0.12706656
359,-0.095593359,-0.078557586
360,-0.095593359,-0.078557586
361,-0.095593359,-0.078557586
362,-0.095593359,-0.078557586
363,-0.095593359,-0.12706656
364,-0.095593359,-0.078557586
365,-0.095593359,-0.078557586
366,-0.095593359,-0.078557586
367,-0.095593359,-0.12706656
368,-0.095593359,-0.078557586
369,-0.095593359,-0.078557586
370,-0.095593359,-0.078557586
371,-0.095593359,-0.12706656
372,-0.095593359,-0.078557586
373,-0.095593359,-0.078557586
374,-0.095593359,-0.078557586
375,-0.095593359,-0.078557586
376,-0.095593359,-0.12706656
377,-0.095593359,-0.078557586
378,-0.095593359,-0.078557586
379,-0.095593359,-0.078557586
380,-0.095593359,-0.12706656
381,-0.095593359,-0.078557586
382,-0.095593359,-0.078557586
383,-0.095593359,-0.078557586
384,-0.095593359,-0.12706656
385,-0.095593359,-0.078557586
386,-0.095593359,-0.078557586
387,-0.095593359,-0.078557586
388,-0.095593359,-0.078557586
389,-0.095593359,-0.12706656
390,-0.095593359,-0.078557586
391,-0.095593359,-0.078557586
392,-0.095593359,-0.078557586
393,-0.095593359,13.26141
394,-0.095593359,11.612105
395,-0.095593359,7.2948062
396,-0.095593359,14.425625
397,-0.095593359,0.45504111
398,-0.095593359,-0.030048613
399,-0.095593359,-0.078557586
400,-0.095593359,-0.12706656
401,-0.095593359,-0.078557586
402,7.3375773,-0.078557586
403,0.017030439,-0.078557586
404,-0.095593359,-0.078557586
405,-0.095593359,-0.12706656
406,-0.095593359,-0.078557586
407,-0.095593359,-0.078557586
408,-0.095593359,-0.078557586
409,-0.095593359,-0.12706656
410,-0.095593359,-0.078557586
411,-0.095593359,-0.078557586
412,-0.095593359,-0.078557586
413,-0.095593359,-0.078557586
414,-0.095593359,-0.12706656
415,-0.095593359,-0.078557586
416,-0.095593359,-0.078557586
417,-0.095593359,-0.078557586
418,-0.095593359,-0.078557586
419,-0.095593359,-0.12706656
420,-0.095593359,-0.078557586
421,-0.095593359,-0.078557586
422,-0.095593359,-0.078557586
423,-0.095593359,-0.078557586
424,-0.095593359,-0.078557586
425,-0.095593359,-0.12706656
426,-0.095593359,-0.078557586
427,-0.095593359,-0.078557586
428,-0.095593359,-0.078557586
429,-0.095593359,-0.12706656
430,-0.095593359,-0.078557586
431,-0.095593359,-0.078557586
432,-0.095593359,-0.078557586
433,-0.095593359,-0.078557586
434,-0.095593359,-0.12706656
435,-0.095593359,-0.078557586
436,-0.095593359,-0.078557586
437,-0.095593359,-0.078557586
438,-0.095593359,-0.078557586
439,-0.095593359,-0.078557586
440,-0.095593359,-0.12706656
441,-0.095593359,-0.078557586
442,-0.095593359,-0.078557586
443,-0.095593359,-0.078557586
444,-0.095593359,-0.078557586
445,-0.095593359,-0.12706656
446,-0.095593359,-0.078557586
447,-0.095593359,-0.078557586
448,-0.095593359,-0.078557586
449,-0.095593359,-0.12706656
450,-0.095593359,-0.078557586
451,-0.095593359,-0.078557586
452,-0.095593359,-0.078557586
453,-0.095593359,-0.078557586
454,-0.095593359,-0.12706656
455,-0.095593359,-0.078557586
456,-0.095593359,-0.078557586
457,-0.095593359,-0.078557586
458,-0.095593359,-0.078557586
459,-0.095593359,-0.12706656
460,-0.095593359,-0.078557586
461,-0.095593359,-0.078557586
462,-0.095593359,-0.078557586
463,-0.095593359,-0.12706656
464,-0.095593359,-0.078557586
465,-0.095593359,-0.078557586
466,-0.095593359,-0.078557586
467,-0.095593359,-0.078557586
468,-0.095593359,-0.12706656
469,-0.095593359,-0.078557586
470,-0.095593359,-0.078557586
471,-0.095593359,-0.078557586
472,-0.095593359,-0.12706656
473,-0.095593359,-0.078557586
474,-0.095593359,-0.078557586
475,-0.095593359,-0.078557586
476,5.6200644,-0.12706656
477,0.15781019,-0.078557586
478,-0.095593359,-0.078557586
479,-0.095593359,-0.078557586
480,-0.095593359,-0.12706656
481,-0.095593359,-0.078557586
482,-0.095593359,-0.078557586
483,-0.095593359,-0.078557586
484,-0.095593359,-0.12706656
485,-0.095593359,-0.078557586
486,-0.095593359,-0.078557586
487,-0.095593359,-0.078557586
488,-0.095593359,-0.078557586
489,-0.095593359,-0.12706656
490,-0.095593359,-0.078557586
491,-0.095593359,-0.078557586
492,-0.095593359,-0.078557586
493,-0.095593359,-0.078557586
494,-0.095593359,-0.12706656
495,-0.095593359,-0.078557586
496,-0.095593359,-0.078557586
497,-0.095593359,-0.078557586
498,-0.095593359,-0.12706656
499,-0.095593359,-0.078557586
500,-0.095593359,-0.078557586
501,-0.095593359,-0.078557586
502,-0.095593359,-0.12706656
503,-0.095593359,-0.078557586
504,-0.095593359,-0.078557586
505,-0.095593359,-0.078557586
506,-0.095593359,-0.078557586
507,-0.095593359,-0.12706656
508,-0.095593359,-0.078557586
509,-0.095593359,-0.078557586
510,-0.095593359,-0.078557586
511,-0.095593359,-0.12706656
512,-0.095593359,-0.078557586
513,-0.095593359,-0.078557586
514,-0.095593359,-0.078557586
515,-0.095593359,-0.078557586
516,-0.095593359,-0.12706656
517,-0.095593359,-0.078557586
518,-0.095593359,-0.078557586
519,-0.095593359,-0.078557586
520,-0.095593359,-0.12706656
521,-0.095593359,-0.078557586
522,-0.095593359,11.612105
523,-0.095593359,1.0371488
524,-0.095593359,-0.030048613
525,-0.095593359,-0.12706656
526,-0.095593359,-0.078557586
527,-0.095593359,-0.078557586
528,-0.095593359,-0.078557586
529,-0.095593359,-0.078557586
530,-0.095593359,-0.12706656
531,-0.095593359,-0.078557586
532,-0.095593359,-0.078557586
533,-0.095593359,-0.078557586
534,-0.095593359,-0.12706656
535,-0.095593359,-0.078557586
536,-0.095593359,-0.078557586
537,-0.095593359,-0.078557586
538,-0.095593359,-0.12706656
539,-0.095593359,-0.078557586
540,-0.095593359,-0.078557586
541,-0.095593359,-0.078557586
542,-0.095593359,-0.078557586
543,-0.095593359,-0.12706656
544,-0.095593359,-0.078557586
545,-0.095593359,-0.078557586
546,-0.095593359,-0.078557586
547,-0.095593359,-0.12706656
548,-0.095593359,-0.078557586
549,-0.095593359,-0.078557586
550,-0.095593359,-0.078557586
551,-0.095593359,-0.078557586
552,-0.095593359,-0.078557586
553,-0.095593359,-0.12706656
554,-0.095593359,-0.078557586
555,-0.095593359,-0.078557586
556,-0.095593359,-0.078557586
557,-0.095593359,-0.078557586
558,-0.095593359,-0.12706656
559,-0.095593359,-0.078557586
560,-0.095593359,-0.078557586
561,-0.095593359,-0.078557586
562,-0.095593359,-0.078557586
563,-0.095593359,-0.078557586
564,-0.095593359,-0.12706656
565,-0.095593359,-0.078557586
566,-0.095593359,-0.078557586
567,-0.095593359,-0.078557586
568,-0.095593359,-0.078557586
569,-0.095593359,-0.12706656
570,-0.095593359,-0.078557586
571,-0.095593359,-0.078557586
572,-0.095593359,-0.078557586
573,-0.095593359,-0.078557586
574,-0.095593359,-0.12706656
575,-0.095593359,-0.078557586
576,-0.095593359,-0.078557586
577,-0.095593359,-0.078557586
578,-0.095593359,-0.12706656
579,-0.095593359,-0.078557586
580,-0.095593359,-0.078557586
581,-0.095593359,-0.078557586
582,-0.095593359,-0.078557586
583,-0.095593359,-0.12706656
584,-0.095593359,-0.078557586
585,-0.095593359,-0.078557586
586,-0.095593359,-0.078557586
587,-0.095593359,-0.078557586
588,-0.095593359,-0.12706656
589,-0.095593359,-0.078557586
590,-0.095593359,-0.078557586
591,-0.095593359,-0.078557586
592,-0.095593359,-0.078557586
593,-0.095593359,-0.12706656
594,-0.095593359,-0.078557586
595,-0.095593359,-0.078557586
596,-0.095593359,-0.078557586
597,-0.095593359,-0.078557586
598,-0.095593359,-0.12706656
599,-0.095593359,-0.078557586
600,-0.095593359,-0.078557586
601,-0.095593359,-0.078557586
602,-0.095593359,-0.078557586
603,-0.095593359,-0.12706656
604,-0.095593359,-0.078557586
605,-0.095593359,-0.078557586
606,-0.095593359,-0.078557586
607,-0.095593359,-0.078557586
608,-0.095593359,-0.12706656
609,-0.095593359,-0.078557586
610,-0.095593359,-0.078557586
611,-0.095593359,-0.078557586
612,-0.095593359,-0.078557586
613,-0.095593359,-0.12706656
614,-0.095593359,-0.078557586
615,-0.095593359,-0.078557586
616,-0.095593359,-0.078557586
617,-0.095593359,-0.078557586
618,-0.095593359,-0.12706656
619,-0.095593359,-0.078557586
620,-0.095593359,-0.078557586
621,-0.095593359,-0.078557586
622,-0.095593359,-0.12706656
623,-0.095593359,-0.078557586
624,-0.095593359,-0.078557586
625,-0.095593359,-0.078557586
626,-0.095593359,-0.078557586
627,-0.095593359,-0.12706656
628,-0.095593359,-0.078557586
629,-0.095593359,-0.078557586
630,-0.095593359,-0.078557586
631,-0.095593359,-0.078557586
632,1.931635,-0.12706656
633,13.531886,-0.078557586
634,0.35490183,-0.078557586
635,-0.06743741,-0.078557586
636,-0.095593359,-0.078557586
637,-0.095593359,-0.078557586
638,-0.095593359,-0.12706656
639,-0.095593359,-0.078557586
640,-0.095593359,-0.078557586
641,-0.095593359,-0.078557586
642,-0.095593359,-0.078557586
643,-0.095593359,-0.12706656
644,-0.095593359,-0.078557586
645,-0.095593359,-0.078557586
646,-0.095593359,-0.078557586
647,-0.095593359,-0.078557586
648,-0.095593359,-0.078557586
649,-0.095593359,-0.12706656
650,-0.095593359,-0.078557586
651,-0.095593359,-0.078557586
652,-0.095593359,-0.078557586
653,-0.095593359,-0.078557586
654,-0.095593359,-0.078557586
655,-0.095593359,-0.12706656
656,-0.095593359,-0.078557586
657,-0.095593359,-0.078557586
658,-0.095593359,-0.078557586
659,-0.095593359,-0.078557586
660,-0.095593359,-0.078557586
661,-0.095593359,-0.078557586
662,-0.095593359,-0.12706656
663,-0.095593359,-0.078557586
664,-0.095593359,-0.078557586
665,-0.095593359,-0.078557586
666,-0.095593359,-0.078557586
667,-0.095593359,-0.12706656
668,-0.095593359,-0.078557586
669,-0.095593359,-0.078557586
670,-0.095593359,-0.078557586
671,-0.095593359,-0.078557586
672,-0.095593359,-0.078557586
673,-0.095593359,-0.12706656
674,-0.095593359,-0.078557586
675,-0.095593359,-0.078557586
676,-0.095593359,-0.078557586
677,-0.095593359,-0.12706656
678,-0.095593359,-0.078557586
679,-0.095593359,-0.078557586
680,-0.095593359,-0.078557586
681,-0.095593359,-0.078557586
682,-0.095593359,-0.12706656
683,-0.095593359,-0.078557586
684,-0.095593359,-0.078557586
685,-0.095593359,-0.078557586
686,-0.095593359,-0.078557586
687,-0.095593359,-0.078557586
688,-0.095593359,-0.12706656
689,-0.095593359,-0.078557586
690,-0.095593359,-0.078557586
691,-0.095593359,-0.078557586
692,-0.095593359,-0.078557586
693,-0.095593359,-0.078557586
694,-0.095593359,-0.12706656
695,-0.095593359,-0.078557586
696,-0.095593359,-0.078557586
697,-0.095593359,-0.078557586
698,-0.095593359,-0.078557586
699,-0.095593359,-0.12706656
700,-0.095593359,-0.078557586
701,-0.095593359,-0.078557586
702,-0.095593359,-0.078557586
703,-0.095593359,-0.12706656
704,-0.095593359,-0.078557586
705,-0.095593359,-0.078557586
706,-0.095593359,-0.078557586
707,-0.095593359,-0.12706656
708,-0.095593359,-0.078557586
709,-0.095593359,-0.078557586
710,-0.095593359,-0.078557586
711,-0.095593359,-0.12706656
712,-0.095593359,-0.078557586
713,-0.095593359,-0.078557586
714,-0.095593359,-0.078557586
715,-0.095593359,-0.078557586
716,-0.095593359,-0.12706656
717,-0.095593359,-0.078557586
718,-0.095593359,-0.078557586
719,-0.095593359,-0.078557586
720,-0.095593359,-0.078557586


==> e1.dat <==
%% LaTeX2e file `e1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0,   0.063, 0.063, 0.063, 0.058 ,0.048, 0.053
0.1, 0.125, 0.125, 0.126, 0.15, 0.048 ,0.107
0.2, 0.214, 0.214, 0.214, 0.257, 0.048, 0.167
0.3, 0.304, 0.304, 0.302, 0.396, 0.047, 0.247
0.4, 0.411, 0.412, 0.413, 0.56 ,0.05 ,0.352
0.5, 0.549, 0.549, 0.551, 0.721, 0.05 ,0.455
0.6, 0.672, 0.672, 0.669, 0.823, 0.051, 0.585
0.7, 0.776, 0.777, 0.772, 0.911, 0.055, 0.689
0.8, 0.86 ,0.859 ,0.861 ,0.96 ,0.058 ,0.798
0.9, 0.919, 0.918, 0.918, 0.985, 0.066, 0.872
1 , 0.948 ,0.949 ,0.944 ,0.995 ,0.069 ,0.914



==> e2.dat <==
%% LaTeX2e file `e2.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0, 0.063, 0.063, 0.063 ,0.058 ,0.048 ,0.053
0.1, 0.063, 0.063, 0.067, 0.059, 0.07 ,0.061
0.2, 0.063, 0.063, 0.068, 0.065, 0.114, 0.092
0.3, 0.065, 0.065, 0.069, 0.07 ,0.192 ,0.149
0.4, 0.064, 0.064, 0.073, 0.075, 0.278, 0.217
0.5, 0.067, 0.067, 0.078, 0.079, 0.393, 0.311
0.6, 0.075, 0.075, 0.088, 0.08 ,0.517 ,0.406
0.7, 0.078, 0.079, 0.101, 0.089, 0.658, 0.516
0.8, 0.08 ,0.083 ,0.115 ,0.095 ,0.764 ,0.652
0.9, 0.086, 0.086, 0.136, 0.102, 0.853, 0.756
1 ,0.096 ,0.097 ,0.157 ,0.107 ,0.913 ,0.846


==> e3.dat <==
%% LaTeX2e file `e3.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/30.
%%
0  , 0.063, 0.063, 0.063, 0.058, 0.048, 0.053
0.1, 0.098, 0.097, 0.1 ,0.097 ,0.069 ,0.095
0.2, 0.145, 0.146, 0.148, 0.15, 0.093, 0.151
0.3, 0.202, 0.203, 0.204, 0.193, 0.135, 0.236
0.4, 0.253, 0.253, 0.264, 0.239, 0.206, 0.323
0.5, 0.333, 0.333, 0.35 ,0.318 ,0.274 ,0.438
0.6, 0.42 ,0.423 ,0.449 ,0.397 ,0.364 ,0.551
0.7, 0.509, 0.509, 0.53 ,0.492 ,0.463 ,0.66
0.8, 0.582, 0.586, 0.601, 0.562, 0.576, 0.749
0.9, 0.673, 0.673, 0.704, 0.639, 0.68 ,0.831
1 , 0.745 ,0.746 ,0.77 ,0.703 ,0.762 ,0.875


==> exp1-1.dat <==
%% LaTeX2e file `exp1-1.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/27.
%%
0 0.052 0.052 0.053 0.049 0.04 0.041
0.1 0.063 0.064 0.065 1 0.039 0.045
0.2 0.045 0.045 0.044 1 0.033 0.035
0.3 0.059 0.059 0.058 1 0.027 0.042
0.4 0.056 0.056 0.056 1 0.025 0.035
0.5 0.05 0.05 0.05 1 0.022 0.027
0.6 0.052 0.052 0.052 1 0.019 0.025
0.7 0.046 0.046 0.047 1 0.01 0.03
0.8 0.06 0.06 0.058 1 0.011 0.03
0.9 0.053 0.053 0.054 1 0.008 0.024
1 0.065 0.065 0.063 1 0.003 0.025


==> exp11.dat <==
%% LaTeX2e file `exp11.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/27.
%%
0,   0.052, 0.052, 0.053, 0.049, 0.04,  0.041
0.1, 0.063, 0.064, 0.065, 1    , 0.039, 0.045
0.2, 0.045, 0.045, 0.044, 1    , 0.033, 0.035
0.3, 0.059, 0.059, 0.058, 1    , 0.027, 0.042
0.4, 0.056, 0.056, 0.056, 1    , 0.025, 0.035
0.5, 0.05 , 0.05 , 0.05 , 1    , 0.022, 0.027
0.6, 0.052, 0.052, 0.052, 1    , 0.019, 0.025
0.7, 0.046, 0.046, 0.047, 1    , 0.01 , 0.03
0.8, 0.06 , 0.06 , 0.058, 1    , 0.011, 0.03
0.9, 0.053, 0.053, 0.054, 1    , 0.008, 0.024
1,   0.065, 0.065, 0.063, 1    , 0.003, 0.025


==> exp12.dat <==
%% LaTeX2e file `exp12.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/27.
%%
0,0.052,0.052,0.053,0.049,0.04,0.041
0.1,0.06,0.06,0.06,0.156,0.043,0.043
0.2,0.054,0.054,0.054,0.342,0.036,0.04
0.3,0.06,0.06,0.057,0.573,0.029,0.038
0.4,0.049,0.049,0.048,0.777,0.032,0.036
0.5,0.044,0.044,0.045,0.915,0.029,0.031
0.6,0.044,0.043,0.043,0.975,0.03,0.04
0.7,0.047,0.047,0.045,0.997,0.03,0.032
0.8,0.049,0.049,0.05,1,0.024,0.036
0.9,0.041,0.041,0.041,1,0.027,0.029
1,0.05,0.05,0.049,1,0.023,0.031


==> exp21.dat <==
%% LaTeX2e file `exp21.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/27.
%%
0,0.063,0.063,0.064,0.061,0.039,0.049
0.1,0.057,0.057,0.059,0.069,0.051,0.05
0.2,0.057,0.057,0.058,0.072,0.044,0.047
0.3,0.062,0.062,0.062,0.06,0.054,0.049
0.4,0.058,0.058,0.062,0.049,0.057,0.051
0.5,0.057,0.057,0.061,0.053,0.06,0.054
0.6,0.083,0.083,0.086,0.074,0.058,0.076
0.7,0.068,0.068,0.077,0.063,0.052,0.059
0.8,0.081,0.081,0.089,0.064,0.067,0.068
0.9,0.079,0.079,0.081,0.063,0.072,0.09
1,0.08,0.08,0.088,0.063,0.067,0.066


==> exp22.dat <==
%% LaTeX2e file `exp22.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/01/27.
%%
0,0.049,0.049,0.048,0.051,0.051,0.062
0.1,0.061,0.061,0.062,0.058,0.067,0.066
0.2,0.066,0.066,0.066,0.065,0.075,0.067
0.3,0.067,0.067,0.07,0.064,0.079,0.078
0.4,0.07,0.07,0.082,0.062,0.081,0.087
0.5,0.071,0.071,0.079,0.064,0.092,0.089
0.6,0.078,0.078,0.09,0.068,0.096,0.096
0.7,0.091,0.091,0.106,0.075,0.11,0.1
0.8,0.096,0.096,0.114,0.082,0.106,0.102
0.9,0.101,0.101,0.121,0.076,0.131,0.112
1,0.104,0.104,0.139,0.086,0.127,0.117


==> kernel11.txt <==
5 0.048 0.048 0.081 0.076
10 0.054 0.055 0.058 0.058
15 0.052 0.051 0.054 0.056
20 0.053 0.05 0.055 0.052
40 0.042 0.042 0.044 0.045
60 0.048 0.049 0.05 0.047
80 0.042 0.042 0.043 0.042
100 0.061 0.059 0.061 0.06


==> kernel12.txt <==
5 0.047 0.049 0.051 0.055
10 0.048 0.049 0.059 0.058
15 0.053 0.054 0.056 0.055
20 0.057 0.053 0.055 0.056
40 0.039 0.039 0.042 0.04
60 0.053 0.05 0.053 0.052
80 0.04 0.037 0.04 0.041
100 0.049 0.048 0.052 0.049


==> kernel21.txt <==
5 0.062 0.062 0.79 0.745
10 0.079 0.074 0.612 0.55
15 0.097 0.096 0.357 0.316
20 0.072 0.068 0.259 0.236
40 0.096 0.086 0.223 0.196
60 0.105 0.091 0.214 0.178
80 0.087 0.076 0.186 0.151
100 0.104 0.09 0.199 0.174


==> kernelb11.txt <==
0 0.054 0.049 0.052 0.049
0.1 0.062 0.062 0.065 0.062
0.2 0.049 0.048 0.046 0.048
0.3 0.065 0.061 0.06 0.061
0.4 0.047 0.057 0.053 0.057
0.5 0.044 0.05 0.043 0.05
0.6 0.051 0.049 0.048 0.049
0.7 0.047 0.044 0.046 0.044
0.8 0.055 0.058 0.058 0.058
0.9 0.057 0.049 0.051 0.049
1 0.058 0.062 0.061 0.061


==> kernelb12.txt <==
0 0.054 0.049 0.052 0.049
0.1 0.059 0.059 0.059 0.059
0.2 0.049 0.055 0.053 0.055
0.3 0.055 0.057 0.057 0.057
0.4 0.049 0.051 0.052 0.051
0.5 0.043 0.046 0.048 0.047
0.6 0.043 0.046 0.046 0.046
0.7 0.05 0.05 0.049 0.05
0.8 0.053 0.051 0.052 0.051
0.9 0.043 0.042 0.043 0.042
1 0.043 0.048 0.046 0.049


==> kernelb21.txt <==
0 0.052 0.054 0.052 0.052
0.1 0.064 0.06 0.064 0.063
0.2 0.067 0.062 0.067 0.065
0.3 0.073 0.065 0.074 0.072
0.4 0.09 0.07 0.092 0.084
0.5 0.083 0.069 0.085 0.079
0.6 0.103 0.07 0.105 0.088
0.7 0.114 0.079 0.118 0.097
0.8 0.126 0.091 0.129 0.11
0.9 0.136 0.097 0.138 0.118
1 0.145 0.103 0.148 0.126


==> kernelb22.txt <==
0 0.052 0.054 0.052 0.052
0.1 0.056 0.057 0.057 0.057
0.2 0.049 0.049 0.049 0.047
0.3 0.046 0.046 0.046 0.046
0.4 0.057 0.058 0.057 0.059
0.5 0.046 0.045 0.046 0.046
0.6 0.053 0.054 0.052 0.056
0.7 0.058 0.055 0.058 0.058
0.8 0.056 0.057 0.056 0.057
0.9 0.055 0.053 0.055 0.054
1 0.055 0.053 0.055 0.054


==> r11.dat <==
%% LaTeX2e file `r11.dat'
%% generated by the `filecontents' environment
%% from source `main-Jan31' on 2019/02/02.
%%
10, 0.643, 0.756, 0.868, 0.667, 0.842, 0.898
20, 0.985, 0.996, 1, 0.989, 0.991, 0.998
30, 1, 1, 1, 1, 1, 1
40, 1, 1, 1, 1, 1, 1
50, 1, 1, 1, 1, 1, 1
60, 1, 1, 1, 1, 1, 1


==> r12.dat <==
%% LaTeX2e file `r12.dat'
%% generated by the `filecontents' environment
%% from source `main-Jan31' on 2019/02/02.
%%
10, 0.089, 0.088, 0.086, 0.513, 0.078, 0.024
20, 0.132, 0.131, 0.128, 0.84 ,0.115 ,0.035
30, 0.209, 0.208, 0.205, 0.98 ,0.152 ,0.082
40, 0.282, 0.279, 0.276, 0.997, 0.215, 0.112
50, 0.37 ,0.366 ,0.369 ,1, 0.255, 0.153
60, 0.454, 0.449, 0.458, 1, 0.342, 0.247


==> r21.dat <==
%% LaTeX2e file `r21.dat'
%% generated by the `filecontents' environment
%% from source `main-Jan31' on 2019/02/03.
%%
10, 0.059, 0.059, 0.06, 0.338, 0.058, 0.018
20, 0.074, 0.074, 0.075, 0.601, 0.062, 0.02
30, 0.102, 0.103, 0.101, 0.804, 0.075, 0.025
40, 0.098, 0.098, 0.098, 0.927, 0.068, 0.03
50, 0.157, 0.158, 0.157, 0.982, 0.091, 0.03
60, 0.149, 0.149, 0.148, 0.996, 0.089, 0.048


==> r22.dat <==
%% LaTeX2e file `r22.dat'
%% generated by the `filecontents' environment
%% from source `main-Jan31' on 2019/02/02.
%%
10, 0.07, 0.064, 0.096, 0.063, 0.053, 0.085
20, 0.11, 0.084, 0.212, 0.093, 0.059, 0.114
30, 0.13, 0.093, 0.355, 0.117, 0.046, 0.112
40, 0.204, 0.143, 0.541, 0.181, 0.04, 0.134
50, 0.329, 0.17 ,0.785 ,0.237 ,0.055, 0.162
60, 0.463, 0.23 ,0.915 ,0.327 ,0.056, 0.186


==> revise11.txt <==
5 0.07 0.055 0.111 0.992 0.045 0.058
10 0.058 0.057 0.057 1 0.032 0.053
15 0.057 0.055 0.058 1 0.034 0.048
20 0.049 0.05 0.055 1 0.032 0.054
40 0.042 0.044 0.044 1 0.027 0.035
60 0.048 0.049 0.049 1 0.032 0.035
80 0.039 0.038 0.043 1 0.029 0.036
100 0.061 0.061 0.061 1 0.031 0.047


==> revise12.txt <==
5 0.054 0.051 0.057 0.074 0.051 0.063
10 0.056 0.054 0.063 0.102 0.046 0.061
15 0.054 0.054 0.059 0.131 0.047 0.057
20 0.055 0.056 0.054 0.149 0.042 0.054
40 0.04 0.041 0.042 0.192 0.039 0.041
60 0.051 0.051 0.052 0.266 0.043 0.045
80 0.04 0.038 0.041 0.316 0.031 0.039
100 0.051 0.05 0.049 0.381 0.041 0.042


==> revise21.txt <==
5 0.69 0.234 0.985 0.062 0.867 0.09
10 0.465 0.254 0.953 0.072 0.597 0.103
15 0.283 0.233 0.599 0.095 0.322 0.139
20 0.209 0.182 0.437 0.068 0.243 0.099
40 0.166 0.155 0.288 0.083 0.178 0.112
60 0.157 0.152 0.256 0.086 0.18 0.125
80 0.124 0.12 0.22 0.073 0.141 0.112
100 0.152 0.149 0.224 0.084 0.146 0.127


==> revise22.txt <==
5 0.124 0.054 0.245 0.045 0.143 0.065
10 0.08 0.051 0.137 0.048 0.084 0.072
15 0.088 0.08 0.113 0.077 0.092 0.089
20 0.058 0.055 0.065 0.052 0.049 0.054
40 0.047 0.047 0.048 0.047 0.049 0.053
60 0.055 0.054 0.054 0.053 0.058 0.063
80 0.057 0.057 0.059 0.056 0.056 0.056
100 0.055 0.055 0.056 0.055 0.048 0.056


==> strawberry.dat <==
1,-0.31047297,-0.59615011
2,-0.30915778,-0.60283673
3,-0.31178817,-0.60739579
4,-0.29258628,-0.59371861
5,-0.24865866,-0.55937371
6,-0.19342033,-0.52138157
7,-0.16343381,-0.51013589
8,-0.16632725,-0.52624456
9,-0.19157905,-0.53657843
10,-0.2284046,-0.53445087
11,-0.25654985,-0.52746031
12,-0.27654086,-0.51378314
13,-0.29942531,-0.49858628
14,-0.32099456,-0.48247761
15,-0.32704447,-0.45360358
16,-0.30416002,-0.40102245
17,-0.23892619,-0.30832162
18,-0.14160152,-0.18826644
19,-0.069265615,-0.11501758
20,-0.015342487,-0.069427008
21,0.10328839,0.035127376
22,0.26900337,0.15457468
23,0.42656412,0.22265661
24,0.60516805,0.28526766
25,0.77693294,0.35638896
26,0.86189474,0.38556692
27,0.89161822,0.41900001
28,0.94080664,0.54817331
29,1.0510203,0.79041122
30,1.248563,1.1007311
31,1.4781966,1.3894714
32,1.6436486,1.6037471
33,1.7783249,1.7982669
34,1.9924392,2.0341221
35,2.2715242,2.27636
36,2.4793255,2.4258971
37,2.5629722,2.4529475
38,2.5853305,2.4195144
39,2.6239974,2.4043176
40,2.727635,2.4568987
41,2.9065019,2.5897192
42,3.0877363,2.7441193
43,3.1716459,2.8301335
44,3.1292965,2.8158485
45,2.9856769,2.7295303
46,2.8286422,2.6456437
47,2.7528868,2.6319665
48,2.7197438,2.6252799
49,2.5374573,2.4657129
50,2.1402674,2.1298623
51,1.7414993,1.8055613
52,1.5555303,1.6587597
53,1.5876211,1.6803392
54,1.6757394,1.7241062
55,1.6554854,1.6493376
56,1.4952942,1.4463076
57,1.2717105,1.2022461
58,1.0699591,0.99800031
59,0.9226569,0.85302228
60,0.82138664,0.74816396
61,0.75141809,0.66883636
62,0.69881016,0.6062253
63,0.65698686,0.56428198
64,0.63357633,0.55881111
65,0.61621571,0.58221427
66,0.5822836,0.59285207
67,0.52599311,0.55364418
68,0.43919003,0.45790397
69,0.31187884,0.32538737
70,0.15852672,0.19226289
71,0.020956984,0.09682662
72,-0.06532002,0.058834475
73,-0.097410858,0.072815584
74,-0.097936937,0.11658254
75,-0.088730549,0.16885973
76,-0.083469756,0.21627392
77,-0.084258875,0.25791332
78,-0.082154558,0.29985664
79,-0.07321121,0.34210391
80,-0.062163545,0.38161574
81,-0.05085284,0.42143151
82,-0.036385659,0.46641421
83,-0.015342487,0.51929928
84,0.017274429,0.57704734
85,0.058571654,0.62962847
86,0.10118408,0.66458124
87,0.13879875,0.67613085
88,0.16352447,0.66336549
89,0.17378302,0.63023634
90,0.17483518,0.58616545
91,0.1716787,0.53631976
92,0.16668095,0.48282682
93,0.15721152,0.43024569
94,0.14142914,0.38222362
95,0.12275333,0.33693698
96,0.095397205,0.28891491
97,0.058308615,0.23694165
98,0.023324341,0.1907432
99,-0.0024535443,0.15974161
100,-0.016394646,0.14272113
101,-0.026653192,0.13421089
102,-0.040594293,0.12782821
103,-0.052431078,0.12357309
104,-0.059007069,0.12509278
105,-0.055587553,0.13573058
106,-0.039805174,0.15366287
107,-0.014553368,0.17645816
108,0.013591874,0.20077313
109,0.038317601,0.22448023
110,0.062517249,0.24180465
111,0.09145161,0.25730544
112,0.12196421,0.27736529
113,0.15615936,0.3019842
114,0.18325245,0.32508343
115,0.20455866,0.34635903
116,0.24243637,0.36125195
117,0.26637298,0.36307557
118,0.26558386,0.34757478
119,0.26006003,0.32234799
120,0.25269492,0.29529759
121,0.23612342,0.26703143
122,0.22586487,0.23451015
123,0.21218681,0.2038125
124,0.18114813,0.1694676
125,0.15589632,0.13542664
126,0.13485315,0.11323923
127,0.11091654,0.10685655
128,0.10039496,0.11506285
129,0.10355143,0.13573058
130,0.11117958,0.16582036
131,0.14432258,0.19256683
132,0.1743091,0.20806762
133,0.19719355,0.21596999
134,0.20955641,0.20806762
135,0.19614139,0.18770383
136,0.16799615,0.14879987
137,0.15826368,0.10837623
138,0.1411661,0.067952589
139,0.1119687,0.026009261
140,0.078299628,-0.016238005
141,0.057782535,-0.061220705
142,0.03910672,-0.10802703
143,-0.014290329,-0.16851052
144,-0.071106893,-0.24206332
145,-0.12345178,-0.29434051
146,-0.21367438,-0.39433583
147,-0.28311685,-0.49676266
148,-0.39096311,-0.61924934
149,-0.50091368,-0.72380372
150,-0.61086425,-0.82501479
151,-0.67662417,-0.91680382
152,-0.71660619,-0.97789519
153,-0.7736858,-1.0259173
154,-0.83023932,-1.0636055
155,-0.85180857,-1.1019015
156,-0.87048439,-1.1231772
157,-0.88810804,-1.1444528
158,-0.90994033,-1.1487079
159,-0.94518765,-1.1508354
160,-0.9183576,-1.1590417
161,-0.91914672,-1.1617772
162,-0.93782254,-1.1645126
163,-0.95228972,-1.1745425
164,-0.9501854,-1.1794055
165,-0.95360492,-1.1775819
166,-0.96517866,-1.1678559
167,-0.98490663,-1.1499236
168,-0.98911527,-1.1426291
169,-0.96123307,-1.1447567
170,-0.94623981,-1.1307756
171,-0.94571373,-1.1064606
172,-0.94176813,-1.0702921
173,-0.88521461,-1.0374669
174,-0.84917817,-1.0113283
175,-0.82366333,-0.96877707
176,-0.80209408,-0.93443217
177,-0.78131395,-0.89978334
178,-0.75737734,-0.87516443
179,-0.75053831,-0.85844788
180,-0.7571143,-0.84720221
181,-0.77026628,-0.8462904
182,-0.78420738,-0.85236914
183,-0.79972672,-0.86665419
184,-0.8333958,-0.89188097
185,-0.87916469,-0.9231865
186,-0.92309232,-0.95418809
187,-0.97070249,-0.98366999
188,-1.0059498,-1.0116322
189,-1.0230474,-1.0250054
190,-1.0277821,-1.0450653
191,-1.0290973,-1.046281
192,-1.0177866,-1.0392905
193,-1.0164714,-1.0587425
194,-1.0222583,-1.06087
195,-0.99516518,-1.0456732
196,-0.95228972,-1.0332118
197,-0.91862064,-1.0280448
198,-0.91677936,-1.0356432
199,-0.90652082,-1.0243976
200,-0.90625778,-1.0085928
201,-0.91388593,-0.97576763
202,-0.90152307,-0.94415816
203,-0.88547765,-0.90829358
204,-0.88442549,-0.85571245
205,-0.86811703,-0.77364941
206,-0.83365884,-0.70708718
207,-0.81208958,-0.62259264
208,-0.80235712,-0.51165558
209,-0.76053381,-0.38430591
210,-0.71239756,-0.28066334
211,-0.66320914,-0.17884439
212,-0.64374421,-0.10134041
213,-0.64085077,-0.035082109
214,-0.60402522,0.016283272
215,-0.5906102,0.021754141
216,-0.6184924,-0.010159261
217,-0.67583505,-0.081888432
218,-0.72896906,-0.19221762
219,-0.7710554,-0.30041925
220,-0.83365884,-0.43384767
221,-0.8931058,-0.56454065
222,-0.93729646,-0.71164623
223,-0.96254826,-0.83443685
224,-0.99753254,-0.9395991
225,-1.0280451,-1.0326039
226,-1.0548752,-1.0994701
227,-1.0882812,-1.1493157
228,-1.100118,-1.1933866
229,-1.0982767,-1.2216528
230,-1.1035375,-1.2420166
231,-1.1048527,-1.2584292
232,-1.1151113,-1.2687631
233,-1.1230024,-1.278793
234,-1.1195829,-1.2873032
235,-1.1195829,-1.2873032

